Time-dependent high-energy gamma-ray signal from accelerated particles in core-collapse supernovae: the case of SN 1993J

Some core-collapse supernovae are likely to be efficient cosmic-ray accelerators up to the PeV range, and therefore, to potentially play an important role in the overall Galactic cosmic-ray population. The TeV gamma-ray domain can be used to study particle acceleration in the multi-TeV and PeV range. This motivates the study of the detectability of such supernovae by current and future gamma-ray facilities. The gamma-ray emission of core-collapse supernovae strongly depends on the level of the two-photon annihilation process: high-energy gamma-ray photons emitted at the expanding shock wave following the supernova explosion can interact with soft photons from the supernova photosphere through the pair production channel, thereby strongly suppressing the flux of gamma rays leaving the system. In the case of SN 1993J, whose photospheric and shock-related parameters are well measured, we calculate the temporal evolution of the expected gamma-ray attenuation by accounting for the temporal and geometrical effects. We find the attenuation to be of about $10$ orders of magnitude in the first few days after the SN explosion. The probability of detection of a supernova similar to SN 1993J with the Cherenkov Telescope Array is highest if observations are performed either earlier than 1 day, or later than 10 days after the explosion, when the gamma-ray attenuation decreases to about $2$ orders of magnitude.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
